New Mechanism for Fast System Calls

System calls have no place on the fast path of microsecond-scale systems. However, kernel bypass prevents the OS from controlling and supervising access to the hardware. In this paper we introduce the fastcall space, a new layer in the traditional OS architecture, that hosts fastcalls. A fastcall implements the fast path of a traditional kernel operation and can stay on the fast path, because the transition to the fastcall space is $\approx\times 15$ faster than to the kernel space. This way the OS does not give up the control over device access, whereas the applications maintain their performance.

==> benchmarks/array-kpti-rates.csv <==
x	vdso	fastcall	syscall	ioctl
0	399.5774703908244	39.0952824861182	2.786261092025467	2.3435683986862124
8	355.5353712951841	37.46613334545013	2.701919010522693	2.2823722253817476
16	248.65413316602863	36.88975173557144	2.701199966767532	2.2875617632079424
24	208.59270415909324	36.33066902038056	2.699145367284515	2.2809063493835047
32	179.75748022780988	35.090460993443976	2.693391733422321	2.2764470102850103
40	165.55313240970025	34.612235998572785	2.692752842432709	2.275793070899226
48	139.60756533997724	34.418138133891006	2.6900527260795974	2.2744297276548817
56	129.84817033029822	33.7041871082734	2.6858899714894022	2.2723113720778327
64	119.59932109542082	33.449928924083615	2.6638707461376736	2.256427075128483


==> benchmarks/array-kpti.csv <==
x	vdso	fastcall	syscall	ioctl
0	2.502643602558237	25.578533685108326	358.9039099250573	426.69972873870154
8	2.812659669717496	26.690771390249147	370.1073185781936	438.14062793054757
16	4.021650423692297	27.10779967206276	370.20583899853904	437.1466668500608
24	4.794031526804034	27.524954176842325	370.48764105878956	438.42220890405486
32	5.563050832336335	28.497773232071022	371.2790781938592	439.2810355268495
40	6.040356865765996	28.891516862453916	371.3671690330747	439.4072610498255
48	7.162935601410748	29.0544478643752	371.73992550598444	439.6706514344937
56	7.701302201303827	29.669904121631493	372.3160705073379	440.0805331029903
64	8.361251475684904	29.895429741257537	375.3935889907168	443.17851483990864


==> benchmarks/array-no-kpti-rates.csv <==
x	vdso	fastcall	syscall	ioctl
0	399.61008676102665	39.120855979620764	4.511493271456224	3.51340236768774
8	358.01193692449283	37.488987847681734	4.3509588919822075	3.40154971034342
16	252.2715855453627	36.91050418194778	4.348998087064848	3.3960575148462353
24	207.81904926597545	36.34924092431009	4.335564151018271	3.3851155367271817
32	176.54980275170539	35.106653670002736	4.325313249600777	3.3790757751162457
40	167.30845722677034	34.906661867984454	4.321580189731226	3.368024460802621
48	136.68072055293067	34.43213110017371	4.312544485537511	3.361941635955871
56	131.4991493311876	34.49855715100304	4.308619017165341	3.3570425029705033
64	118.55813961101879	33.11358848871154	4.217833816341813	3.3070983926123736


==> benchmarks/array-no-kpti.csv <==
x	vdso	fastcall	syscall	ioctl
0	2.5024393355666628	25.56181287344352	221.65609917383716	284.624388369763
8	2.793202954601223	26.67449983080401	229.83439394078502	293.9836501460507
16	3.9639819040190045	27.092558667596872	229.9380179021654	294.4590884071872
24	4.811878427564927	27.510890862406093	230.6504909551702	295.410891932754
32	5.664124141822868	28.484628851267047	231.19712776694251	295.93890949829273
40	5.9769841678989195	28.64782670373806	231.39684006701108	296.909957643744
48	7.3163208092156795	29.04264034923342	231.88166599871283	297.44716246856524
56	7.604611931606089	28.986719520556097	232.0929272270409	297.88124490981056
64	8.434680261354742	30.199082782613583	237.08852542400876	302.3798754321521


==> benchmarks/array-no-miti-rates.csv <==
x	vdso	fastcall	syscall	ioctl
0	399.6657004679808	38.9326703941113	19.549262491856435	10.593024447074516
8	343.34355577924407	37.32843781854847	16.552473500813353	9.30453309031951
16	245.56023154876863	36.77241459568425	16.371798182407	9.25656892870882
24	206.61374384276667	36.22840012290695	16.330906462231	9.226176841962939
32	177.86904254074793	35.00559832904499	16.10743222992055	9.173113708921775
40	165.08381088459035	34.60987825229248	16.126445260441045	9.14348829264298
48	148.40152475448502	34.358415718074596	16.070080709651133	9.108796038250526
56	129.4673282102563	33.863378741035255	16.000300333773147	9.078157337925111
64	112.79059700861458	33.37637715390905	14.92804580884616	8.745319554252076


==> benchmarks/array-no-miti.csv <==
x	vdso	fastcall	syscall	ioctl
0	2.5020911197259847	25.685368865713702	51.152824840147616	94.40174569559979
8	2.9125346410839854	26.78922715332868	60.41393148588107	107.4744955273904
16	4.072320642853762	27.194297981111188	61.080645440315266	108.03138913583265
24	4.839949082772544	27.602654177591116	61.23358812401084	108.38725694610058
32	5.6221138075273025	28.566859237777283	62.08314185189854	109.01423788384956
40	6.0575291704351155	28.89348505390256	62.009946014144155	109.36745014532568
48	6.738475239081247	29.104950827925975	62.2274410482229	109.78399294491878
56	7.72395641297231	29.530425999346946	62.49882684321981	110.1545129453064
64	8.865987294345318	29.96131052177063	66.98800451211191	114.34687935603088


==> benchmarks/array-nt-rates.csv <==
x	kpti	no-kpti	no-miti
0	9.097792315453114	8.97455206197222	9.05570450571786
1	7.499539746910566	7.561789683885533	7.420213521792397
2	2.20610106674251	3.1546970230441516	6.548796861957218
3	1.900129402790975	2.626568299389328	5.175585104425764


==> benchmarks/array-nt.csv <==
x	kpti	no-kpti	no-miti
0	109.91677599646273	111.42617404129727	110.42763148561113
1	133.3415161126321	132.24382610521934	134.7670113620186
2	453.28838967318137	316.98765133237475	152.69980441890408
3	526.2799462663784	380.7249178452729	193.21486939609525


==> benchmarks/array-rates.csv <==
x	kpti	no-kpti	no-miti
0	119.59932109542082	118.55813961101879	112.79059700861458
1	33.449928924083615	33.11358848871154	33.37637715390905
2	2.6638707461376736	4.217833816341813	14.92804580884616
3	2.256427075128483	3.3070983926123736	8.745319554252076


==> benchmarks/array.csv <==
x	kpti	no-kpti	no-miti
0	8.361251475684904	8.434680261354742	8.865987294345318
1	29.895429741257537	30.199082782613583	29.96131052177063
2	375.3935889907168	237.08852542400876	66.98800451211191
3	443.17851483990864	302.3798754321521	114.34687935603088


==> benchmarks/noop-rates.csv <==
x	kpti	no-kpti	no-miti
0	718.9617832374349	719.0543708813813	719.108822975075
1	41.822684490875105	41.85756947701814	41.55624228850027
2	2.819118232501714	4.656231752711552	21.53899239606664
3	2.417815609898578	3.6929379185785782	11.954500262488164


==> benchmarks/noop.csv <==
x	kpti	no-kpti	no-miti
0	1.3908945138878863	1.3907154180486372	1.3906101108074724
1	23.91046897571055	23.890541483758373	24.063773453277964
2	354.72084443673367	214.765942313256	46.42742713362097
3	413.5964694354619	270.7871136877662	83.65050634010056


==> benchmarks/virtio-read.csv <==
sgs	time
256	7.2256
68	1.8344
256	6.7078
68	1.4844
256	6.1233
68	1.8200
256	5.7033
67	1.6211
256	5.8256
38	1.2389
163	4.4367
163	4.6711
162	4.5089
162	4.4778
163	4.5167
162	4.7778
167	4.7533
162	4.3722
162	4.6733
153	4.1433
83	2.8211
83	2.5300
83	2.3933
83	2.9744
83	2.8722
82	3.2589
83	2.3344
83	2.5578
83	2.3344
83	2.5144
83	2.6611
82	2.6422
82	2.6389
83	2.2856
83	2.2967
83	2.6100
64	2.6544
43	1.8611
42	1.6911
43	1.9144
43	1.8733
43	1.7944
43	1.5644
43	2.1878
43	1.5722
43	1.5400
43	1.5867
43	1.5022
43	1.9156
43	1.6300
42	1.4856
42	1.5133
43	1.9556
43	1.7144
43	1.9822
43	2.0178
43	1.6156
11	1.3700
19	1.1033
35	1.5522
43	1.5500
43	1.5922
43	1.6500
43	1.5722
43	1.7111
43	1.5367
38	1.4433
23	1.3689
23	1.0344
23	1.1900
23	1.0889
23	1.1522
23	1.0722
23	1.1689
23	1.0467
23	1.1644
23	1.1978
23	1.0567
23	0.8400
23	1.0911
23	1.0044
23	0.8678
23	0.9933
23	1.4233
23	1.4378
23	1.1656
23	1.0556
23	1.2722
23	1.2044
23	0.9678
23	1.2967
23	1.2567
23	0.9522
23	1.2467
23	1.2411
23	1.2200
23	1.0322
23	1.2867
23	0.8522
23	1.1600
23	1.2133
23	1.3544
23	3.0789
23	1.3578
23	1.1367
23	1.0644
23	1.2278
21	1.2067
13	1.4856
13	1.2600
13	3.6022
13	1.2978
13	0.9844
13	0.7689
13	1.1178
13	1.0389
13	0.9600
13	0.8633
13	1.1067
13	1.1211
13	1.1311
13	0.8278
13	0.7833
13	0.8078
13	0.7944
13	0.9767
13	1.2667
13	0.8044
13	0.7689
13	0.8267
13	0.8756
13	0.8511
13	0.8756
13	1.2722
13	0.8189
13	0.7878
13	0.7511
13	1.0356
13	0.7456
13	0.8289
13	0.8500
13	0.8978
13	0.7656
13	0.9589
13	0.7844
13	0.9356
13	0.8011
13	0.8856
13	0.7778
13	1.1533
13	0.7800
13	0.8089
13	1.0589
13	0.7878
13	0.8267
13	0.8367
13	0.7522
13	0.8244
13	0.7600
13	0.7644
13	0.8578
5	1.3089
7	0.8578
11	1.1422
13	0.9733
13	0.9600
13	0.9833
13	0.9300
13	2.6967
13	0.7178
13	0.9767
13	0.8278
10	1.1700
8	0.8444
8	0.7233
8	0.5767
8	0.5467
8	0.5656
8	0.6000
8	0.7878
8	0.5544
8	0.4967
8	0.4911
8	0.6678
8	0.6778
8	0.5411
8	0.4722
8	0.4611
8	0.6511
8	0.4944
8	0.6200
8	0.5322
8	0.5478
8	0.6856
8	0.5844
8	0.6000
8	0.5711
8	0.7789
8	0.6233
8	0.5900
8	0.4444
8	0.5467
8	0.6011
8	0.5967
8	0.5511
8	0.5833
8	0.4600
8	0.8044
8	0.5911
8	0.5011
8	0.5189
8	0.5789
8	0.4722
8	0.5300
8	0.6856
8	0.5589
8	0.4644
8	0.7111
8	0.4889
8	0.4467
8	0.5767
8	0.5856
8	0.5000
8	0.4978
8	0.7689
8	0.5767
8	0.6244
8	0.5456
8	0.7122
8	0.5056
8	0.5000
8	0.5278
8	0.5500
8	0.4689
8	0.5489
8	0.6744
8	0.7122
8	0.5044
8	0.4989
8	0.5622
8	0.5678
8	0.4944
8	0.5722
8	0.5100
8	0.8078
8	0.7244
8	0.5389
8	0.5722
8	0.6489
8	0.5233
8	0.5256
8	0.5356
8	0.5056
8	0.5233
8	0.7378
8	0.6678
8	0.5967
6	0.6867
6	0.6189
5	0.5000
6	0.4422
5	0.4833
6	0.4233
5	0.4411
6	0.7100
3	0.9533
4	0.7800
5	0.5722
6	0.4500
5	0.4078
6	0.4922
5	0.4433
6	0.7300
5	0.4089
6	0.3656
5	0.6333
6	0.4122
5	0.4644
6	0.5433
5	0.4144
6	0.4578
5	0.4344
6	0.3800
5	0.4278
6	0.4589
5	0.7600
6	0.4989
5	0.3578
6	0.4822
5	0.4267
6	0.5022
5	0.4489
6	0.4733
5	0.3711
6	0.3833
5	0.6078
6	0.6489
5	0.4389
6	0.5056
5	0.5911
6	0.5256
5	0.4244
6	0.4811
5	0.6367
6	0.4211
5	0.5511
6	0.3822
5	0.3678
6	0.3800
5	0.3578
6	0.4700
5	0.4722
6	0.4233
5	0.6744
6	0.3878
5	0.5167
6	0.3767
5	0.3822
6	0.4467
5	0.5044
6	0.4000
5	0.3467
6	0.5400
5	0.3578
6	0.4733
5	0.5156
6	0.5044
5	0.4822
6	0.3711
5	0.5967
6	0.5100
5	0.4678
6	0.4833
5	0.6567
6	0.6589
5	0.7178
6	1.2144
5	0.4889
6	0.6467
5	0.3622
6	0.4833
5	0.4978
6	0.5233
5	0.6000
6	0.4433
5	0.4789
6	0.7300
5	0.3911
6	0.5867
5	0.4489
6	0.4200
5	0.4767
6	0.4500
5	0.4500
6	0.4667
5	0.4156
6	0.5033
5	0.3822
6	0.4911
5	0.4278
6	0.4433
5	0.4356
6	0.6078
5	0.4778
6	0.5300
5	0.3833
6	0.6056
5	0.4722
6	0.5589
3	1.4033
4	0.3378
5	0.4556
6	0.3878
5	0.4922
6	0.5544
5	0.3833
6	0.4933
5	0.8067
6	0.5811
5	0.5878
6	0.5400
5	0.6133
6	0.5522
5	0.3911
6	0.4278
4	0.7644
5	0.7078
4	0.4889
4	0.3456
4	0.3522
5	0.9278
4	0.3800
4	0.3033
4	0.3544
5	0.6500
4	0.3322
4	0.2933
4	0.3111
5	0.7400
4	0.3256
4	0.4056
4	0.5233
5	0.6533
4	0.7844
4	0.3833
4	0.3033
5	1.0356
4	0.3800
4	0.3222
4	0.2933
5	0.8456
4	0.5700
4	0.3356
4	0.3533
5	0.7056
4	0.8333
4	0.3056
4	0.4233
5	0.9900
4	0.5111
4	0.2933
4	0.9856
5	0.6400
4	0.3556
4	0.3922
4	0.3800
5	0.7711
4	0.5578
4	0.3078
4	0.3978
5	0.7022
4	0.4689
4	0.3856
4	0.3400
5	0.6144
4	0.4400
4	0.3222
4	0.2922
5	0.6767
4	0.4322
4	0.3789
4	0.2811
5	0.9567
4	0.3089
4	0.3089
4	0.4156
5	0.7633
4	0.3489
4	0.3656
4	0.5622
5	0.6578
4	0.4789
4	0.3856
4	0.4544
5	0.7600
4	0.6544
4	0.3744
4	0.2956
5	0.7056
4	0.5900
4	0.3311
4	0.3711
5	0.6311
4	0.4589
4	0.4356
4	0.2989
5	0.5956
4	0.3589
4	0.5600
4	0.3433
5	0.6622
4	0.6800
4	0.3667
3	0.5467
4	0.4622
4	0.2978
4	0.3256
4	0.2978
5	0.5489
4	1.1100
4	0.3489
4	0.4644
5	0.7678
4	0.7011
4	0.4256
4	0.3133
5	0.9578
4	0.8856
4	0.5400
4	0.3500
5	0.6478
4	0.3889
4	0.3233
4	0.3567
5	0.9367
4	0.6022
4	0.3700
4	0.2789
5	0.8233
4	0.3189
4	0.4611
4	0.2811
5	1.0311
4	0.4478
3	0.3500
4	0.3511
4	0.3256
3	0.3467
4	0.3722
3	0.3711
4	0.2989
4	0.3544
3	0.2833
4	0.3189
4	0.3056
3	0.4000
4	0.3289
3	0.3400
4	0.7000
4	0.2867
3	0.4578
4	0.3222
4	0.3044
3	0.3367
4	0.3822
3	0.3022
4	0.2856
4	0.3844
3	0.3556
4	0.3200
4	0.3633
3	0.3378
4	0.2878
3	0.2711
4	0.2900
4	0.3644
3	0.5211
4	0.3644
4	0.3422
3	0.3067
4	0.3633
17	1.2678
40	1.8678
9	1.4778
4	0.7367
5	0.6956
4	0.5833
3	0.2978
3	0.4244
3	0.4022
5	0.6800
4	0.3433
88	2.5111
12	1.1089
4	0.5111
3	0.2611
6	0.6767
35	1.8344
10	0.9933
5	0.6044
5	0.4022
16	1.3822
13	0.8256
256	6.3189
54	2.5222
176	4.0833
256	5.9489
67	2.3567
256	5.7089
68	1.3178
256	6.1733
68	1.9900
227	5.0989
162	4.3833
162	4.4578
162	4.3578
164	5.1022
170	4.9067
172	4.6444
169	5.0556
171	4.6056
36	1.9300
70	2.4133
136	4.0522
140	4.3800
106	3.0467
89	2.7611
82	2.4189
82	2.4444
82	2.5567
82	2.6667
82	2.9289
82	2.4167
82	2.3100
82	2.5167
82	2.4267
82	2.3100
82	2.7500
104	3.2133
97	3.0811
107	2.6611
99	2.6322
85	2.5644
63	2.2600
43	1.5344
43	1.5644
43	1.6033
43	1.6178
43	1.7456
43	1.4867
43	1.5500
43	1.7600
43	1.6067
43	1.6511
46	2.0522
78	2.5133
66	2.0800
69	2.0967
81	2.4844
49	2.1667
84	2.8744
75	2.3967
77	2.4200
52	2.4844
43	2.1189
43	1.8211
43	1.6722
43	1.9811
43	1.7111
43	1.6867
41	1.6156
23	1.4289
23	0.9200
23	1.1833
23	0.9767
23	0.9044
44	1.8256
32	1.4089
27	0.9611
33	1.6878
48	1.6767
34	1.3878
23	1.4389
23	1.3300
23	1.3711
23	1.1189
23	1.1356
23	1.2022
19	0.9722
4	0.8956
3	0.4333
4	0.3622
3	0.3611
74	3.1222
88	3.8322
35	1.8811
23	1.2178
23	1.6867
23	1.4922
23	1.2133
23	1.4656
23	1.5400
23	1.3178
23	1.3122
23	1.4589
23	1.1322
23	1.4033
23	1.1400
23	3.9789
23	1.4767
23	1.5833
23	1.5000
23	1.4711
23	1.4800
23	1.4744
23	1.5844
16	1.4700
13	1.3600
13	1.0356
13	1.1689
13	1.1778
13	1.5689
13	1.4400
13	1.4467
13	1.2144
5	1.2689
7	0.9144
11	1.3167
13	1.6367
13	3.9978
24	1.6467
28	1.6900
13	1.3044
13	1.0767
13	0.8278
13	3.2489
13	1.2800
13	1.1133
13	1.3956
13	1.1256
13	0.9756
13	1.3044
20	1.6700
30	1.2922
13	1.5067
13	0.9944
13	1.2533
13	1.2178
13	3.9322
13	1.4722
13	1.3122
13	1.1844
13	1.1278
13	1.2511
13	1.2067
13	1.0978
13	1.2478
13	1.0100
13	1.1133
23	1.6711
39	2.3444
13	1.4222
13	1.3878
13	1.1744
13	1.3100
13	0.9667
13	0.9589
13	1.0578
13	1.2311
13	1.3689
13	1.3689
13	1.4133
13	1.1156
13	1.2256
13	1.0144
13	1.2178
31	1.7122
30	4.1644
13	1.7189
13	1.1833
12	1.4467
8	0.8300
8	1.3456
8	1.1889
8	0.9733
8	1.0978
8	1.0911
8	1.8233
8	0.9278
8	0.5778
10	1.2744
8	0.9689
8	0.8833
38	2.3678
30	1.3956
8	0.9344
8	1.2267
8	1.1300
8	0.9067
8	0.8544
8	1.3844
8	1.0322
8	0.9222
8	1.0767
8	1.0056
8	1.0789
8	0.8178
8	1.0189
8	1.2656
8	1.0800
8	1.1322
45	2.3122
10	1.1756
8	0.8000
8	0.8011
8	0.5511
8	0.5544
8	0.5944
8	0.5556
8	0.9656
8	0.5589
8	0.8278
8	1.0233
8	0.5944
8	0.5933
8	0.5000
8	0.5044
8	0.8233
56	2.1767
13	1.7611
36	1.4500
41	1.5733
79	2.5089
78	2.1878
30	1.6611
9	1.1344
8	1.1711
8	0.8222
8	0.6822
8	0.6556
8	0.6756
8	0.7000
8	0.7067
8	0.7656
8	1.2400
8	1.1422
8	0.9056
62	2.5389
69	2.7100
79	1.9611
82	2.2689
44	1.9744
13	1.5078
13	1.1567
9	1.1822
8	0.9578
8	0.7844
8	0.9422
8	0.7300
8	0.7144
8	0.8411
8	0.6811
8	0.8311
15	1.6033
41	1.7556
20	1.3867
50	1.7078
31	1.3333
8	0.9844
8	0.9833
8	0.9522
8	0.6600
6	0.8644
6	0.8889
5	0.5289
6	0.5244
5	0.4233
6	0.4400
5	0.5200
6	0.6822
5	0.5289
6	0.8233
5	0.4756
6	0.5278
81	2.6922
47	1.7400
52	1.7378
82	3.1411
50	1.7544
82	2.4533
72	1.9789
68	2.1344
26	1.4089
9	1.0089
8	0.6878
8	0.6600
7	0.8256
6	0.8833
5	0.5033
6	0.7967
5	0.4556
6	0.7500
5	0.5744
6	0.6589
5	0.6111
71	2.5456
71	1.9856
70	2.0578
43	1.9978
26	1.3789
86	2.8122
86	2.6189
80	2.4011
26	1.6156
10	0.9322
8	0.7433
8	0.7211
8	0.6100
8	1.1133
5	1.0078
6	1.0211
5	0.6178
6	0.8833
5	0.7811
6	0.6867
5	0.8667
64	2.2600
66	2.5578
85	2.6133
74	2.3667
14	1.4889
11	1.2433
8	0.9200
4	0.7567
5	0.5567
5	0.4244
5	0.5189
6	0.4722
5	0.5067
6	0.5144
5	0.4711
6	0.4378
5	0.6156
6	0.5000
21	1.6733
87	2.9456
68	1.9711
73	2.3211
76	2.1767
51	1.8311
58	1.8222
49	1.7889
43	1.5456
41	1.4522
44	1.8367
41	1.6433
43	1.4644
52	1.8378
43	1.5022
32	1.4089
13	1.1989
13	0.9411
13	1.1111
13	0.9722
13	1.0533
12	1.0400
10	1.1956
8	0.7611
8	0.7756
8	0.8578
8	0.5544
8	0.7178
8	0.6689
8	1.2056
6	1.1556
6	0.6867
5	0.6889
6	0.6644
5	0.7300
6	0.6111
5	0.7189
6	0.6844
5	0.8444
6	0.6422
5	0.6033
6	0.6089
5	0.5533
6	0.6411
26	1.4889
27	1.2311
52	1.8144
68	2.5611
31	1.3544
7	0.6389
22	1.3822
75	2.6178
74	2.5433
70	1.9800
14	1.3689
13	0.9400
8	0.7233
7	0.7289
5	0.7756
6	0.7278
5	0.6667
6	0.6978
5	0.5678
6	0.7078
5	0.6044
6	0.5811
4	0.8611
4	0.6578
4	0.4667
14	1.5733
15	1.2522
4	0.6878
4	0.4622
4	0.5211
12	1.5533
48	1.9656
70	2.8189
57	2.4867
13	1.7522
8	1.0700
8	1.0967
7	1.4622
5	4.6267
6	0.9844
14	1.7967
8	1.0278
4	0.8333
4	0.4033
5	0.7278
4	0.4833
4	0.3389
4	0.3122
5	0.6156
3	0.3989
3	0.4044
4	0.3444
5	0.5544
4	0.5078
4	0.6833
4	0.4156
5	0.7867
4	0.8956
4	0.3533
15	1.8944
15	1.0000
5	0.7167
4	0.8056
4	0.5500
5	0.8756
4	0.4133
4	0.4400
4	0.5633
12	1.5500
37	1.9889
10	0.8022
4	0.9289
5	0.5856
4	0.3589
4	0.3822
4	0.6578
5	0.7211
4	0.5656
4	0.3267
4	0.3800
5	0.6944
4	0.6233
4	0.3311
4	0.3056
5	0.5411
4	0.6333
4	0.3222
4	0.6222
5	0.7167
4	0.3078
12	1.4278
23	1.8533
5	0.8056
4	0.6944
4	0.3989
4	0.3011
4	0.2989
4	0.4144
4	0.2889
4	0.3900
4	0.3611
4	0.3556
4	0.3544
4	0.3578
4	0.3156
4	0.3767
4	0.3056
10	1.4933
22	1.5167
8	1.0111
5	0.6000
4	0.7233
4	0.3056
5	0.9489
4	0.6133
4	0.3333
4	0.3267
5	0.8778
4	0.9878
4	1.0344
4	0.3956
5	0.9067
4	0.4967
4	0.3756
7	1.2133
14	1.3178
19	1.5311
4	0.8400
4	0.4256
4	0.3811
5	0.7367
4	0.6911
3	0.3522
4	0.3911
4	0.3122
3	0.3233
4	0.3433
3	0.3344
4	0.3667
4	0.3689
3	0.5089
7	1.2178
13	1.1656
16	1.1033
4	0.9056
4	0.3778
3	0.4967
5	0.7489
4	0.5944
3	0.4400
4	0.4044
4	0.4756
3	0.3556
3	0.2933
4	0.3456
3	0.3267
54	2.1056
13	1.1067
7	0.8822
25	1.6300
22	1.3244
27	1.1900
17	0.9989
27	1.1356
256	6.4367
16	1.1722
256	5.9067
67	1.4644
256	5.9756
68	1.6489
256	6.2000
7	0.8922
18	1.2533
9	1.2244
7	0.6833
6	0.7044
5	0.4367
5	0.5633
4	0.7011
4	0.3711
4	0.4689
4	0.3922
3	0.4056
4	0.3833
32	2.3256
139	4.0444
256	6.9311
68	1.5156
256	5.9289
3	0.5922
161	4.7667
162	4.8578
162	4.6378
162	4.5256
162	4.6078
162	4.5800
162	4.6833
162	4.6967
162	4.3567
139	4.0922
82	2.3811
82	2.7200
82	3.1144
42	1.9144
86	2.5789
83	2.8656
83	2.3278
83	2.4067
83	2.3144
83	2.3022
83	2.5722
83	2.9400
83	2.3456
83	2.3389
83	2.5644
83	2.3833
81	2.6422
43	2.0011
43	1.4989
43	1.4967
64	2.3133
67	2.9311
43	1.7578
43	1.5200
43	1.5444
43	1.9044
43	1.6644
43	1.7789
43	1.5700
43	1.6811
44	2.0389
66	2.5789
43	1.7689
43	1.7756
43	1.6911
43	1.5767
43	1.5211
43	1.5022
43	1.8544
27	1.8522
28	1.4078
42	2.0656
43	1.5578
43	1.6633
43	1.7167
43	1.4933
43	1.6011
26	1.2678
23	1.0822
23	1.2478
21	1.2044
14	1.1133
43	1.7800
23	1.5811
23	1.1578
23	1.0844
23	1.1278
23	1.0244
23	1.0911
23	1.1122
23	1.2744
23	1.1100
23	1.1844
7	0.7433
11	1.1133
19	1.0000
18	1.0144
6	0.6189
4	0.6678
28	1.9522
63	2.1356
23	1.2967
23	1.0633
23	1.0722
23	1.0900
23	1.1356
23	0.9989
23	1.1700
23	1.1100
23	1.0544
23	1.0600
23	1.0867
23	1.0722
23	1.0989
17	1.0011
11	1.0033
22	1.5311
27	1.2933
23	1.1178
23	1.0711
23	1.2389
23	1.2589
23	1.1278
23	1.1578
19	1.0578
13	1.2022
13	1.1922
13	0.7633
13	0.7922
13	0.8389
13	0.8433
13	0.8789
13	0.9333
17	1.4333
48	2.3400
14	1.2389
13	0.8500
13	0.9233
13	0.9256
13	0.7967
13	0.8978
13	0.8089
13	0.7878
13	0.7733
13	1.2211
13	0.8256
13	0.8378
13	0.7822
13	0.8000
13	1.1122
13	0.9744
27	1.7367
13	1.0944
13	0.8011
13	0.8122
13	0.8089
13	0.8989
13	0.8211
13	0.9000
13	0.9533
13	1.0189
22	1.7356
36	1.7022
13	1.1622
13	0.8333
13	0.9778
13	1.0756
13	1.0844
13	0.8778
13	1.1444
13	0.9822
15	1.4856
35	1.7267
19	1.2478
13	1.1322
13	0.8000
13	0.8556
13	1.1311
13	1.0767
13	0.8478
13	0.8533
13	0.8500
13	0.7678
13	0.9056
13	0.8333
13	0.8989
13	0.8478
13	0.8922
13	1.1578
41	2.1156
12	1.0644
8	0.7656
8	0.6067
8	0.5011
8	0.6289
8	0.4878
8	0.5100
4	0.8267
5	0.6667
7	0.4922
8	0.4967
8	0.5756
8	0.5633
8	0.6022
8	0.5389
8	0.6333
8	0.4933
14	1.4356
30	1.6800
9	0.8844
8	0.7067
8	0.5933
8	0.5544
8	0.5911
8	0.6756
8	0.6633
8	0.6456
8	0.5833
8	0.5211
8	0.6222
8	0.4933
8	0.5989
8	0.7178
8	0.7389
30	2.0800
85	3.5567
11	1.1178
8	0.6789
8	0.5789
8	0.6522
8	0.7478
8	0.6233
8	0.6467
8	0.5767
8	0.5500
8	0.6678
8	0.4967
8	0.5989
8	0.6356
8	0.5333
8	0.6767
22	1.5756
103	2.8956
22	1.2056
13	1.4067
9	0.8456
8	1.2322
8	0.5789
8	0.5711
8	0.5956
8	0.5133
8	0.6267
8	0.5056
8	0.8656
8	0.5167
8	0.5133
8	0.5222
8	0.4967
8	0.6278
17	1.5889
40	1.7833
13	1.1044
13	1.1567
9	1.0989
8	0.6122
8	0.6978
8	0.5022
8	0.5400
9	1.4033
15	1.2556
43	1.8433
8	0.7133
8	0.5522
8	0.5711
8	0.8144
8	0.6367
8	0.5500
8	0.6356
6	0.6900
5	0.5044
6	0.6300
5	0.4322
6	0.6244
5	0.4833
6	0.4578
5	0.4200
17	1.5578
81	2.3500
8	0.7856
8	0.5878
8	0.5022
6	0.8422
6	0.4911
5	0.6744
6	0.5578
5	0.4744
6	0.5033
5	0.7267
6	0.5044
5	0.4167
6	0.4533
3	0.9856
4	0.7400
5	0.7856
61	2.3200
107	3.1922
12	1.3867
8	0.8056
8	0.8067
8	1.1300
6	0.9167
6	0.9711
5	0.8778
6	0.7411
5	0.8378
6	0.8811
5	0.7822
6	0.8678
5	0.8633
6	0.9300
8	1.2056
15	1.5500
57	2.2511
11	1.2033
8	0.9644
8	1.0500
8	1.2933
7	0.9300
6	1.0522
5	0.7933
6	0.7167
20	1.5644
45	1.9456
11	1.4611
8	1.6667
7	0.8244
5	1.0889
6	0.9400
5	0.8778
6	0.7289
5	0.8722
15	1.4700
26	1.5711
8	1.0878
6	0.9389
6	0.8389
5	0.8067
6	0.7733
5	0.8844
6	0.8089
8	0.9700
24	1.3544
69	2.6667
14	1.2478
13	1.0411
13	1.0656
12	1.2489
11	0.9311
12	1.1144
10	0.9611
8	1.0178
8	1.2222
8	1.1300
8	0.9067
8	0.9378
7	0.5678
6	1.0978
7	1.1367
26	1.7833
13	1.5822
12	1.3689
13	1.3744
11	1.4589
12	1.0289
13	1.2967
9	0.9933
8	1.0811
8	0.9811
8	0.8122
8	0.7867
8	0.7767
8	0.8256
8	1.0011
5	1.0689
8	1.0867
25	1.9700
11	1.1189
5	0.9544
6	0.8578
5	0.8500
6	1.1944
5	0.8811
6	0.8733
5	0.8367
6	0.9356
25	1.8644
34	1.9889
8	0.9333
6	1.0011
6	0.9367
5	0.9744
5	0.8289
4	1.1411
4	0.8067
4	1.0144
4	0.5489
3	0.7567
4	0.8144
4	0.7211
5	0.9378
4	0.8833
4	0.6956
4	0.7678
50	2.0067
29	1.6567
6	1.1033
5	0.7800
6	0.7933
5	1.0878
6	1.1300
4	1.0500
4	0.7589
4	4.5000
85	3.0811
46	1.9233
12	1.2233
8	0.9922
8	0.9133
6	0.8800
5	0.7433
6	0.8711
4	1.0867
5	0.8756
4	1.0878
4	0.8244
4	0.7600
5	0.9333
4	1.0022
4	0.7756
21	1.9200
62	2.5011
65	2.4633
38	1.7856
8	1.1356
8	0.7900
6	1.0044
6	0.7511
5	0.8267
6	0.8467
5	0.6922
4	1.1967
4	0.6244
5	1.0144
4	0.8744
4	0.8600
4	0.6878
5	0.9544
4	0.8322
4	0.8122
32	5.3900
52	5.3511
50	1.9844
26	1.7544
8	0.9578
6	1.0344
6	0.7389
5	0.7578
4	1.0389
4	0.7889
5	0.9256
4	0.7856
4	0.7733
4	0.9044
5	0.9767
4	1.2978
4	0.8100
4	0.7689
5	1.0889
4	0.9500
36	2.0500
62	2.2511
74	2.7133
49	2.1478
76	2.2678
23	1.6900
10	1.4056
8	1.3433
8	1.4000
5	0.9711
6	0.7733
5	0.8344
6	0.8244
4	1.1533
5	1.0367
4	0.7822
4	0.7411
4	0.8167
5	1.0378
4	0.9578
29	2.2022
53	2.3056
46	1.5744
19	1.7322
35	1.4000
37	2.1622
26	1.7756
25	1.8178
19	1.1633
37	1.7444
4	0.9867
5	1.0533
8	0.7978
21	1.2967
12	0.9656
13	1.2822
5	0.6611
48	2.0044
23	1.5033
5	0.6800
21	1.3400
31	1.2433
21	1.0789
14	1.1589
16	0.9933
3	0.8200
35	1.8122
5	0.7300
4	0.9711
3	0.5833
18	1.8067
45	2.3356
32	1.8767
18	1.2589
49	2.4944
14	1.2544
8	1.1011
6	1.0667
5	0.5433
5	0.9744
4	1.0344
5	0.9300
4	0.6011
4	0.3678
4	0.7389
49	1.9922
21	1.3756
20	1.0489
3	0.7278
4	0.3678
18	1.1744
5	0.8222
21	1.1700
16	1.3944
21	1.8733
29	1.9378
62	2.5300
27	1.4689
5	0.8211
13	1.4333
15	1.1756
48	2.0867

